Boundary elements for clamped Kirchhoff--Love plates

We present a Galerkin boundary element method for clamped Kirchhoff--Love plates with piecewise smooth boundary. It is a direct method based on the representation formula and requires the inversion of the single-layer operator, an application of the double-layer operator to the Dirichlet data, and, in the presence of a vertical load, an application of the Dirichlet trace of the Newton potential to that load. We present trace approximation spaces of arbitrary order, required for both the Dirichlet data and the unknown Neumann trace. Our boundary element method is quasi-optimal with respect to the natural trace norm and achieves optimal convergence order under minimal regularity assumptions. We provide explicit representations of all three integral operators and discuss the implementation of the appearing integrals. Numerical experiments for smooth and non-smooth domains confirm predicted convergence rates.

==> data/geo-circle_sol-quartic_p-0_q-0.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
8,0.0119297068696643,4.88027511071419e-06,0.00226257824804741,7.45339347112907e-06
16,0.00318802342640222,9.5189213047606e-05,0.000382241805449426,1.24265450018331e-05
32,0.000933413524472474,0.000111976419026205,7.84175421862841e-05,1.25665044887438e-05
64,0.000304505275121004,0.000113011476161846,1.85657987141294e-05,1.25723091107845e-05
128,0.000104278954443059,0.000113089631131026,4.57701780094443e-06,1.25726328505744e-05
256,3.63924435746605e-05,0.000113096553587907,1.14023407496549e-06,1.25726524995326e-05
512,1.27944074559257e-05,0.000113097248901173,2.8480771156598e-07,1.25726537185509e-05
1024,4.51182590444875e-06,0.000113097325389712,7.11925857812594e-08,1.2572653794598e-05


==> data/geo-circle_sol-quartic_p-1_q-1.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
12,0.0041372370149015,9.66343978283206e-05,0.000316188824608471,1.24726784268591e-05
24,0.000590259358432735,0.000113082059383619,5.84648127267057e-05,1.25692356653392e-05
48,0.000120331814324588,0.000113102544433197,8.99455070710584e-06,1.25725728977239e-05
96,2.39939742984108e-05,0.00011309752163602,1.20402820823829e-06,1.25726523499824e-05
192,4.42372783031061e-06,0.000113097340438257,1.53334568601985e-07,1.25726537761549e-05
384,7.92593222505851e-07,0.000113097335656027,1.9262075068686e-08,1.25726537992953e-05
768,1.40758352198898e-07,0.000113097335532677,2.45578390426573e-09,1.25726537996603e-05
1536,2.49265237625238e-08,0.000113097335529372,1.00397669655855e-09,1.25726537996654e-05


==> data/geo-circle_sol-quartic_p-2_q-2.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
20,0.000819077566628165,0.000113040657720404,9.57928886152741e-05,1.25634775221571e-05
40,6.13820985202468e-05,0.000113091534559677,5.04536147558724e-06,1.25726283439939e-05
80,5.80281028212678e-06,0.000113097286251841,2.80402313197042e-07,1.25726537210409e-05
160,5.43121021221076e-07,0.000113097335146907,1.69294257482277e-08,1.25726537993798e-05
320,4.8864797953109e-08,0.000113097335526325,1.04611976745139e-09,1.25726537996653e-05
640,4.33826532320372e-09,0.000113097335529193,4.23758167848021e-10,1.25726537996665e-05
1280,3.83827982307381e-10,0.000113097335529237,8.84679853541932e-10,1.25726537996656e-05


==> data/geo-pacman_sol-singular_p-0_q-0.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
8,0.00348251644930576,1.66342097189623e-07,0.00206249186835744,1.23223872713886e-06
16,0.0063719482896084,1.05800919177796e-05,0.000453556442808611,5.28039798736623e-06
32,0.00177142764235259,4.1513951675742e-05,0.000176082160569051,5.45510650690876e-06
64,0.000522700675107259,4.57973241984535e-05,3.77768717076687e-05,5.48468434214341e-06
128,0.000170796940765506,4.61005815616854e-05,8.9957202283275e-06,5.486030511197e-06
256,5.84322609545521e-05,4.61263259298083e-05,2.21668072152736e-06,5.48610652050601e-06
512,2.03683196939985e-05,4.6128887143023e-05,5.51688288107924e-07,5.48611112981946e-06
1024,7.15516946483862e-06,4.61291731641166e-05,1.37712104928214e-07,5.4861114152148e-06


==> data/geo-pacman_sol-singular_p-1_q-1.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
15,0.00573335795240603,1.53062547685437e-05,0.000814730414264543,4.82232578625175e-06
27,0.00184428406814022,4.47476964203161e-05,0.000176971794839668,5.45479241801065e-06
51,0.000278729745319237,4.61541191547904e-05,2.77314138731931e-05,5.48534240286402e-06
99,5.87891826723479e-05,4.61300053376496e-05,4.10327146647733e-06,5.4860945973427e-06
195,1.15484868279316e-05,4.61291776754665e-05,5.45407607569413e-07,5.48611113670997e-06
387,2.12231502073652e-06,4.61292069245827e-05,6.95190667411165e-08,5.48611142934653e-06
771,3.8034565538827e-07,4.61292119480083e-05,8.75149810550936e-09,5.48611143410284e-06
1539,6.75845248432477e-08,4.61292123762891e-05,1.29797863314032e-09,5.48611143417774e-06


==> data/geo-pacman_sol-singular_p-2_q-2.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
23,0.00209957474677255,4.79887727813718e-05,0.000400492468798927,5.32571721661477e-06
43,0.000295690645759231,4.59802225680978e-05,2.60463727133328e-05,5.48543302064791e-06
83,2.62598576591241e-05,4.61274058517844e-05,1.83371525395562e-06,5.4861080716678e-06
163,2.42328537563023e-06,4.61291937821159e-05,1.05352670411367e-07,5.48611142308024e-06
323,2.21657663783101e-07,4.61292124607123e-05,6.3942380596882e-09,5.48611143413854e-06
643,1.98583661205176e-08,4.61292124253977e-05,3.99051618319997e-10,5.48611143417927e-06
1283,1.78204146127304e-09,4.61292124108341e-05,4.05369450954724e-10,5.48611143417926e-06


==> data/geo-square_sol-cosine_p-0_q-0.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
8,2.91717226305258,-119.621366810875,0.26009805299644,24.6223046927304
16,0.982746729290992,-114.004455111656,0.0634686790722584,24.6859274166798
32,0.297337460322192,-112.115985914545,0.014356352492901,24.6897495850461
64,0.0953186345337883,-111.807247097558,0.00339611473574939,24.6899441563077
128,0.0318377950168196,-111.754772252567,0.000824354143706686,24.6899550103432
256,0.0109137564904095,-111.745906947423,0.000202986731009692,24.6899556486994
512,0.00379674191307231,-111.744425175198,5.03781969592576e-05,24.689955687365
1024,0.00133129776296362,-111.744181054873,1.67875717506889e-05,24.6899556896212


==> data/geo-square_sol-cosine_p-1_q-1.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
16,0.439003089337556,-110.81767354503,0.0538497769652357,24.6870558914238
28,0.0845820922406373,-111.639707587206,0.00808585938443417,24.689890308781
52,0.015839751292445,-111.735898552084,0.001079779602624,24.689954523979
100,0.00286373330336003,-111.743517458072,0.000137736210457233,24.6899556709317
196,0.000511431977029644,-111.744088958653,1.73309153035986e-05,24.6899556896026
388,9.08445931762103e-05,-111.744131182434,1.77417708231654e-06,24.6899556898998
772,1.60965496977784e-05,-111.744134301862,2.75538547785907e-06,24.6899556898954
1540,2.84881602577143e-06,-111.744134533318,1.11766258620527e-05,24.6899556897781


==> data/geo-square_sol-cosine_p-2_q-2.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
24,0.0326755774955179,-111.811720975385,0.00274626687495227,24.6899481479212
44,0.00372032891943293,-111.74445397799,0.000158112058288353,24.6899556649036
84,0.000415787202971072,-111.744139921543,9.60263940452139e-06,24.6899556898108
164,4.15249505703701e-05,-111.744136402665,7.6563552490861e-07,24.6899556899024
324,3.88087327746355e-06,-111.74413475184,1.04265544918393e-06,24.6899556899019
644,3.52066779551707e-07,-111.744134568157,2.2665445019998e-06,24.6899556899081
1284,3.15112153299556e-08,-111.744134553087,3.44986823284335e-06,24.6899556899149


==> data/geo-square_sol-sinhcos_p-0_q-0.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
8,0.326395577885264,0.136555039003168,0.00753520523422718,0.0263626026887504
16,0.0949228937040976,0.18236804676995,0.00238400071329017,0.0264136985472713
32,0.0297717504676697,0.186316303875873,0.00065360446606387,0.0264189548078742
64,0.00973510030917519,0.186964198712325,0.000149711491188927,0.0264193595931417
128,0.0032952988552887,0.187045047415176,3.49234976198236e-05,0.0264193807870216
256,0.00113855381954132,0.187055010929949,8.3875388828924e-06,0.0264193819363215
512,0.000397786808399959,0.187056251039316,2.05304226202753e-06,0.0264193820024573
1024,0.000139790855182843,0.187056406500908,5.19874905681344e-07,0.026419382006402


==> data/geo-square_sol-sinhcos_p-1_q-1.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
16,0.0426134403843252,0.173915342214367,0.00598146025630583,0.0263836041398745
28,0.0129898687256032,0.185073392723222,0.00110961885290969,0.0264181507526736
52,0.00218284837041678,0.186863382963935,0.00017123677078042,0.0264193526846406
100,0.000384096266440721,0.187041449658141,2.31479296469748e-05,0.0264193814708456
196,6.76977136871658e-05,0.18705537179143,2.97540232780755e-06,0.0264193819978193
388,1.19361500835426e-05,0.187056357048463,3.75792986539557e-07,0.0264193820065311
772,2.1065005705983e-06,0.187056424096385,4.76342136135117e-08,0.02641938200667
1540,3.7203085617176e-07,0.187056428577727,9.80324847023246e-08,0.0264193820066627


==> data/geo-square_sol-sinhcos_p-2_q-2.csv <==
dofs,errs,phi_h_norm_sqs,g_errs,g_h_norm_sqs
24,0.0179636710691248,0.182904578859179,0.00166203947042226,0.0264166196314711
44,0.00118640930910529,0.186977326632948,8.99176946501456e-05,0.0264193739214805
84,0.000132211650655575,0.187053879104136,5.19469759255174e-06,0.0264193819796874
164,1.30313301577134e-05,0.187056347706621,3.06228152958467e-07,0.0264193820065785
324,1.20160904074813e-06,0.187056426250108,2.04890966415405e-08,0.0264193820066719
644,1.08103288447795e-07,0.18705642880708,2.29642316809631e-08,0.0264193820066728
1284,9.63162496175835e-09,0.187056428891004,3.21002452440822e-08,0.0264193820066733

